Generalised Mermin-type non-locality arguments

We broadly generalise Mermin-type arguments on GHZ states, and we provide exact group-theoretic conditions for non-locality to be achieved. Our results are of interest in quantum foundations, where they yield a new hierarchy of quantum-realisable All-vs-Nothing arguments. They are also of interest to quantum protocols, where they find immediate application to a non-trivial extension of the hybrid quantum-classical secret sharing scheme of Hillery, Bu\v{z}ek and Berthiaume (HBB). Our proofs are carried out in the graphical language of string diagrams for dagger compact categories, and their validity extends beyond quantum theory to any theory featuring the relevant algebraic structures.

==> Generalised Mermin-type non-locality arguments/pictures/previous/identityMorphism.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=cdnode] (0) at (-2, 0) {$A$};
		\node [style=cdnode] (1) at (2, 0) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=-] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> Generalised Mermin-type non-locality arguments/pictures/previous/morphism.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, 0) {$f$};
		\node [style=cdnode] (1) at (-3, 0) {$A$};
		\node [style=cdnode] (2) at (3, 0) {$B$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=-] (1) to (0);
		\draw [style=-] (0) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> pictures/previous/identityMorphism.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=cdnode] (0) at (-2, 0) {$A$};
		\node [style=cdnode] (1) at (2, 0) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=-] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> pictures/previous/morphism.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, 0) {$f$};
		\node [style=cdnode] (1) at (-3, 0) {$A$};
		\node [style=cdnode] (2) at (3, 0) {$B$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=-] (1) to (0);
		\draw [style=-] (0) to (2);
	\end{pgfonlayer}
\end{tikzpicture}
